Stellar graveyards: Clustering of compact objects in globular clusters NGC 3201 and NGC 6397

We analyse Gaia EDR3 and re-calibrated HST proper motion data from the core-collapsed and non core-collapsed globular clusters NGC 6397 and NGC 3201, respectively, with the Bayesian mass-orbit modelling code MAMPOSSt-PM. We use Bayesian evidence and realistic mock data sets constructed with AGAMA to select between different mass models. In both clusters, the velocities are consistent with isotropy within the extent of our data. We robustly detect a dark central mass (DCM) of roughly 1000 solar masses in both clusters. Our MAMPOSSt-PM fits strongly prefer an extended DCM in NGC 6397, while only presenting a mild preference for it in NGC 3201, with respective sizes of a roughly one and a few per cent of the cluster effective radius. We explore the astrophysics behind our results with the CMC Monte Carlo N-body code, whose snapshots best matching the phase space observations lead to similar values for the mass and size of the DCM. The internal kinematics are thus consistent with a population of hundreds of massive white dwarfs in NGC 6397, and roughly 100 segregated stellar-mass black holes in NGC 3201, as previously found with CMC. Such analyses confirm the accuracy of both mass-orbit modelling and Monte Carlo N-body techniques, which together provide more robust predictions on the DCM of globular clusters (core-collapsed or not). This opens possibilities to understand a vast range of interesting astrophysical phenomena in clusters, such as fast radio bursts, compact object mergers, and gravitational waves.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
